Efficient machine learning for motion sensing for lighting applications

The use of machine learning for building a classifier in signal processing for motion sensing presents unique challenges. This paper proposes a novel method that effectively addresses the combination of skewed data sets and optimization requirements. By utilizing a customized loss function and a product of probability models, our approach achieves a fully automated and efficient machine learning process. Additionally, our resulting probability models offer reduced complexity, making them ideal for embedded applications. Our method offers a promising solution for motion sensing applications that require accurate and efficient classification.

==> changelog.txt <==

Changelog history of the IEEE_lsens LaTeX class.
 2017/07/12
 by Michael Shell (MDS)
 http://www.michaelshell.org/


*******

  7/2017 v1.0 initial release, based on IEEEtran.cls v1.8b

*******

